An Eccentric Planet Orbiting the Polar V808 Aurigae

We analyze 15 years of eclipse timings of the polar V808 Aur. The rapid ingress/egress of the white dwarf and bright accretion region provide timings as precise as a few tenths of a second for rapid cadence photometric data. We find that between 2015 and 2018, the eclipse timings deviated from a linear ephemeris by more than 30 s. The rapid timing change is consistent with the periastron passage of a planet in an eccentric orbit about the polar. The best fit orbital period is 11$\pm 1$ yr and we estimate a projected mass of $Msin(i)=6.8\pm 0.7$ Jupiter masses. We also show that the eclipse timings are correlated with the brightness of the polar with a slope of 1.1 s/mag. This is likely due to the change in the geometry of the accretion curtains as a function of the mass transfer rate in the polar. While an eccentric planet offers an excellent explanation to the available eclipse data for V808 Aur, proposed planetary systems in other eclipsing polars have often struggled to accurately predict future eclipse timings.

==> tab2.txt <==
Title: An Eccentric Planet Orbiting the Polar V808 Aurigae
Authors: McKenna Leichty, Peter Garnavich, Colin Littlefield, Axel Schwope, Jan Kurpas, Paul Mason, Klaus Beuermann
Table: Eclipse Timing Measurements of the V808 Aur System
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---     Epoch        Epoch of mid-eclipse (1)
   7- 24 F18.10 d       Mid-Eclipse  BJD of mid-eclipse
  26- 32 F7.5   s       Error        Mid-eclipse timing error
  34- 38 F5.1   s       Exposure     Exposure time
  40- 53 A14    ---     Date         UT date of mid-eclipse in yyyy-mm-dd.dd
  55- 55 I1     ---     Telescope    Telescope used (2)
--------------------------------------------------------------------------------
Note (1): Epoch calculated based on the Schwope 2015 ephemeris.
Note (2):   
    MONET/N = 1
    SLKT = 2
    Calar Alto = 3
    McDonald = 4
    LCO = 5
    AIP = 6
    Schwope et al. (2015) = 7
    TESS = 8
--------------------------------------------------------------------------------
   16 2454834.5099183000 4.14720  10.0 2009-01-3.009  1 
  204 2454849.8086862001 3.13632  10.0 2009-01-18.308 3 
 1182 2454929.3953100001 2.59200   1.0 2009-04-7.894  7 
 1206 2454931.3483400000 2.59200   1.0 2009-04-9.847  7 
 3622 2455127.9546506000 2.67840  10.0 2009-10-23.453 3 
 3670 2455131.8607283002 2.09088  10.0 2009-10-27.360 3 
 3671 2455131.9421195001 2.06496  10.0 2009-10-27.441 3 
 3707 2455134.8716874998 2.17728  10.0 2009-10-30.371 3 
 3721 2455136.0109548001 2.28960  10.0 2009-10-31.510 3 
 3979 2455157.0061638001 2.12544  10.0 2009-11-21.505 3 
 3990 2455157.9013081002 2.03904  10.0 2009-11-22.400 3 
 4002 2455158.8778355001 2.06496  10.0 2009-11-23.376 3 
 4003 2455158.9592102999 2.02176  10.0 2009-11-23.458 3 
 4014 2455159.8543536002 2.38464  10.0 2009-11-24.353 3 
 4027 2455160.9122477998 2.02176  10.0 2009-11-25.411 3 
 4028 2455160.9936250998 2.02176  10.0 2009-11-25.492 3 
 4039 2455161.8887850000 2.04768  10.0 2009-11-26.387 3 
 4040 2455161.9701474002 2.16000  10.0 2009-11-26.469 3 
 4051 2455162.8652907000 2.04768  10.0 2009-11-27.364 3 
 4052 2455162.9466637000 2.16000  10.0 2009-11-27.446 3 
 4629 2455209.9010846000 2.17728  10.0 2010-01-13.400 3 
 8365 2455513.9248341001 2.00448  10.0 2010-11-13.424 3 
 8366 2455514.0062087998 2.00448  10.0 2010-11-13.505 3 
 9578 2455612.6349366000 2.00448  10.0 2011-02-20.134 3 
 9579 2455612.7163044000 2.00448  10.0 2011-02-20.215 3 
12616 2455859.8576278002 2.00448  10.0 2011-10-25.356 3 
12617 2455859.9390211999 2.00448  10.0 2011-10-25.438 3 
23499 2456745.4814900002 1.12320   1.0 2014-03-28.981 7 
23500 2456745.5628900002 1.12320   1.0 2014-03-29.062 7 
23510 2456746.3766600001 1.12320   1.0 2014-03-29.876 7 
23511 2456746.4580299999 1.12320   1.0 2014-03-29.957 7 
23522 2456747.3531700000 1.12320   1.0 2014-03-30.852 7 
23599 2456753.6192000001 1.64160   1.0 2014-04-6.118  7 
23600 2456753.7005300000 1.12320   1.0 2014-04-6.199  7 
23636 2456756.6301899999 1.12320   1.0 2014-04-9.129  7 
23707 2456762.4078799998 1.12320   1.0 2014-04-14.907 7 
25336 2456894.9706906001 2.03040  10.0 2014-08-25.469 3 
25373 2456897.9816518002 2.02176  10.0 2014-08-28.481 3 
25385 2456898.9581795000 2.03040  10.0 2014-08-29.457 3 
25434 2456902.9456439000 2.03904  10.0 2014-09-2.444  3 
25532 2456910.9205721002 2.03904  10.0 2014-09-10.419 3 
25545 2456911.9784502001 2.00448  10.0 2014-09-11.477 3 
25789 2456931.8343725000 2.03904  10.0 2014-10-1.333  3 
25802 2456932.8922891002 2.01312  10.0 2014-10-2.391  3 
25827 2456934.9267034000 2.01312  10.0 2014-10-4.426  3 
25875 2456938.8327822001 2.07360  10.0 2014-10-8.332  3 
25877 2456938.9955596002 2.01312  10.0 2014-10-8.494  3 
25888 2456939.8906938001 2.07360  10.0 2014-10-9.390  3 
25889 2456939.9720959002 2.03040  10.0 2014-10-9.471  3 
26086 2456956.0032879999 2.03040  10.0 2014-10-25.502 3 
26122 2456958.9328712001 2.04768  10.0 2014-10-28.432 3 
26123 2456959.0142898001 2.03040  10.0 2014-10-28.513 3 
26464 2456986.7637514002 2.05632  10.0 2014-11-25.262 3 
26489 2456988.7981981002 2.01312  10.0 2014-11-27.297 3 
26491 2456988.9609391000 2.00448  10.0 2014-11-27.460 3 
26512 2456990.6698575001 2.05632  10.0 2014-11-29.169 3 
26513 2456990.7512051002 2.07360  10.0 2014-11-29.250 3 
26516 2456990.9953462998 2.14272  10.0 2014-11-29.494 3 
26881 2457020.6978862002 2.01312  10.0 2014-12-29.197 3 
26893 2457021.6744202999 2.03040  10.0 2014-12-30.174 3 
26894 2457021.7557704002 3.42144  10.0 2014-12-30.255 3 
26895 2457021.8371473001 3.43008  10.0 2014-12-30.336 3 
34625 2457650.8801818364 1.00000   2.0 2016-09-19.379 2 
34723 2457658.8551173918 1.00000   2.0 2016-09-27.354 2 
35213 2457698.7297731382 1.00000   5.0 2016-11-6.228  2 
35226 2457699.7876818152 1.00000   2.0 2016-11-7.287  2 
35275 2457703.7751411758 1.00000   2.0 2016-11-11.274 2 
35287 2457704.7516538668 1.00000   2.0 2016-11-12.251 2 
35288 2457704.8330448810 1.00000   2.0 2016-11-12.332 2 
35311 2457706.7046961021 1.00000   2.0 2016-11-14.203 2 
35312 2457706.7860798100 1.00000   2.0 2016-11-14.285 2 
39723 2458065.7394541446 1.00000   5.0 2017-11-8.238  2 
39724 2458065.8208200643 1.00000   5.0 2017-11-8.319  2 
40606 2458137.5952088237 1.00000   5.0 2018-01-19.094 2 
40607 2458137.6765996311 1.00000   5.0 2018-01-19.176 2 
40692 2458144.5936169745 1.00000   5.0 2018-01-26.092 2 
40693 2458144.6749790693 1.00000   5.0 2018-01-26.174 2 
40719 2458146.7907786397 1.00000   5.0 2018-01-28.290 2 
40790 2458152.5685332087 1.00000   5.0 2018-02-3.067  2 
40877 2458159.6483150199 0.50000   0.0 2018-02-10.147 4 
40878 2458159.7296814299 0.50000   0.0 2018-02-10.228 4 
40879 2458159.8110549198 0.50000   0.0 2018-02-10.310 4 
40889 2458160.6248295102 0.50000   0.0 2018-02-11.124 4 
40890 2458160.7062105201 0.50000   0.0 2018-02-11.205 4 
40903 2458161.7641010401 0.50000   0.0 2018-02-12.263 4 
41136 2458180.7249167934 1.00000   5.0 2018-03-3.224  2 
41148 2458181.7014458575 1.00000   5.0 2018-03-4.200  2 
41160 2458182.6779590966 1.00000   5.0 2018-03-5.177  2 
44024 2458415.7411348824 1.00000   5.0 2018-10-24.240 2 
44025 2458415.8225192083 1.00000   5.0 2018-10-24.322 2 
44392 2458445.6877919408 1.00000   5.0 2018-11-23.187 2 
44640 2458465.8692159401 0.50000   0.0 2018-12-13.368 4 
44698 2458470.5890868157 1.00000   5.0 2018-12-18.088 2 
44699 2458470.6704845820 1.00000   5.0 2018-12-18.169 2 
44700 2458470.7518728599 1.00000   5.0 2018-12-18.251 2 
44711 2458471.6469889861 1.00000   5.0 2018-12-19.146 2 
44712 2458471.7283525900 1.00000   5.0 2018-12-19.227 2 
44907 2458487.5968281436 1.00000   5.0 2019-01-4.096  2 
44908 2458487.6782057015 1.00000   5.0 2019-01-4.177  2 
44919 2458488.5733647104 1.00000   2.0 2019-01-5.072  2 
44920 2458488.6547386274 1.00000   2.0 2019-01-5.153  2 
45719 2458553.6748055755 1.00000   5.0 2019-03-11.174 2 
45720 2458553.7561820131 1.00000   5.0 2019-03-11.255 2 
45731 2458554.6513349479 1.00000   2.0 2019-03-12.150 2 
45732 2458554.7327084392 1.00000   2.0 2019-03-12.231 2 
45733 2458554.8140881453 1.00000   2.0 2019-03-12.313 2 
45792 2458559.6153188986 1.00000   5.0 2019-03-17.114 2 
45793 2458559.6966799074 1.00000   5.0 2019-03-17.196 2 
45804 2458560.5918337153 1.00000   2.0 2019-03-18.091 2 
45805 2458560.6732153101 1.00000   2.0 2019-03-18.172 2 
45806 2458560.7545993463 1.00000   2.0 2019-03-18.253 2 
45976 2458574.5886430275 1.00000   5.0 2019-04-1.087  2 
46296 2458600.6292577838 1.00000   5.0 2019-04-27.128 2 
48879 2458810.8255298124 1.00000   5.0 2019-11-23.324 2 
48889 2458811.6392967687 1.00000   5.0 2019-11-24.138 2 
48890 2458811.7206919044 1.00000   5.0 2019-11-24.219 2 
48891 2458811.8020681590 1.00000   5.0 2019-11-24.301 2 
49208 2458837.5985181453 1.00000   5.0 2019-12-20.097 2 
49209 2458837.6799057233 1.00000   5.0 2019-12-20.178 2 
49234 2458839.7143027312 1.00000   5.0 2019-12-22.213 2 
49332 2458847.6892126999 1.50000   0.0 2019-12-30.188 4 
49333 2458847.7705884101 1.50000   0.0 2019-12-30.269 4 
49652 2458873.7297976902 1.50000   0.0 2020-01-25.228 4 
49701 2458877.7172572599 2.50000   0.0 2020-01-29.216 4 
49715 2458878.8565318501 1.50000   0.0 2020-01-30.356 4 
49726 2458879.7516760998 1.50000   0.0 2020-01-31.251 4 
52578 2459111.8383512227 1.00000   5.0 2020-09-19.337 2 
52664 2459118.8367731911 1.00000   5.0 2020-09-26.335 2 
54604 2459276.7077561803 1.00000   2.0 2021-03-3.207  2 
54628 2459278.6607910143 1.00000   2.0 2021-03-5.160  2 
54824 2459294.6106409747 1.00000   2.0 2021-03-21.110 2 
54922 2459302.5855807709 1.00000   2.0 2021-03-29.085 2 
54984 2459307.6309228740 1.00000   2.0 2021-04-3.130  2 
54996 2459308.6074606050 1.00000   2.0 2021-04-4.106  2 
57274 2459493.9838094800 1.50000   0.0 2021-10-6.483  4 
57285 2459494.8789570099 2.50000   0.0 2021-10-7.378  4 
57310 2459496.9133611098 2.50000   0.0 2021-10-9.412  4 
57311 2459496.9947529002 2.50000   0.0 2021-10-9.494  4 
57902 2459545.0884276000 2.00448  10.0 2021-11-26.587 5 
57943 2459548.4248918998 2.02176  10.0 2021-11-29.924 5 
57946 2459548.6690125000 2.01312  10.0 2021-11-30.168 5 
58500 2459593.7518134024 3.00000 120.0 2022-01-14.251 8 
58601 2459601.9708288000 2.08224  10.0 2022-01-22.469 5 
59147 2459646.4025674001 2.07360  10.0 2022-03-7.901  5 
61644 2459849.6004128000 2.12544  10.0 2022-09-27.099 5 
62039 2459881.7442889521 1.30000  10.0 2022-10-29.243 2 
62088 2459885.7317504887 1.30000   5.0 2022-11-2.231  2 
62100 2459886.7082764083 1.30000   7.0 2022-11-3.207  2 
62101 2459886.7896517441 1.30000   7.0 2022-11-3.288  2 
62149 2459890.6957207522 1.30000   8.0 2022-11-7.194  2 
62150 2459890.7771164784 1.30000   8.0 2022-11-7.276  2 
62151 2459890.8584961542 1.30000   8.0 2022-11-7.358  2 
62321 2459904.6925521204 1.30000   7.0 2022-11-21.192 2 
62492 2459918.6079729307 1.30000   7.0 2022-12-5.107  2 
62493 2459918.6893399078 1.30000   7.0 2022-12-5.188  2 
62730 2459937.9756630799 1.50000   0.0 2022-12-24.474 4 
62752 2459939.7659498998 1.50000   0.0 2022-12-26.265 4 
62753 2459939.8473408301 1.50000   0.0 2022-12-26.347 4 
62754 2459939.9287041500 1.50000   0.0 2022-12-26.428 4 
62764 2459940.7424693401 1.50000   0.0 2022-12-27.242 4 
62765 2459940.8238489102 1.50000   0.0 2022-12-27.323 4 
62766 2459940.9052240802 1.50000   0.0 2022-12-27.404 4 
62777 2459941.8003695798 1.50000   0.0 2022-12-28.299 4 
62778 2459941.8817475899 1.50000   0.0 2022-12-28.381 4 
62779 2459941.9631236801 2.50000   0.0 2022-12-28.462 4 
62813 2459944.7298908001 2.00448  10.0 2022-12-31.228 5 
63036 2459962.8769735000 2.50000   0.0 2023-01-18.376 4 
63047 2459963.7721187300 3.00000   0.0 2023-01-19.271 4 
63048 2459963.8535047602 2.50000   0.0 2023-01-19.352 4 
63072 2459965.8065341301 2.50000   0.0 2023-01-21.306 4 
63085 2459966.8644324401 2.50000   0.0 2023-01-22.363 4 
63299 2459984.2790680001 1.50336   1.0 2023-02-8.778  4 
63300 2459984.3604390002 1.50336   1.0 2023-02-8.859  4 
63301 2459984.4418130000 1.50336   1.0 2023-02-8.941  4 
63437 2459995.5090768002 2.01312  10.0 2023-02-20.008 5 
63438 2459995.5904644514 1.10000   5.0 2023-02-20.090 2 
63450 2459996.5669750585 1.00000   3.0 2023-02-21.066 2 
63451 2459996.6483497298 1.00000   3.0 2023-02-21.147 2 
63452 2459996.7297254489 1.00000   3.0 2023-02-21.228 2 
63524 2460002.5888592717 1.00000   3.0 2023-02-27.087 2 
63525 2460002.6702295509 1.00000   3.0 2023-02-27.169 2 
63546 2460004.3791442001 0.70848   1.0 2023-02-28.878 4 
63547 2460004.4605190000 0.70848   1.0 2023-02-28.959 4 
63722 2460018.7014696454 1.00000   3.0 2023-03-15.200 2 
63783 2460023.6654560673 1.00000   3.0 2023-03-20.165 2 
63880 2460031.5590085853 1.00000   3.0 2023-03-28.058 2 
63881 2460031.6403826838 1.00000   3.0 2023-03-28.139 2 
63893 2460032.6169012138 1.00000   3.0 2023-03-29.116 2 
63930 2460035.6278072000 2.00448  10.0 2023-04-1.126  5 
63955 2460037.6622668556 1.00000   3.0 2023-04-3.161  2 
63991 2460040.5918366960 1.00000   3.0 2023-04-6.091  2 
63992 2460040.6732111084 1.00000   3.0 2023-04-6.172  2 
64004 2460041.6497322633 1.00000   3.0 2023-04-7.149  2 
64028 2460043.6027762708 0.50000   2.0 2023-04-9.101  2 
64029 2460043.6841522842 0.50000   2.0 2023-04-9.183  2 
64052 2460045.5558195789 1.00000   3.0 2023-04-11.055 2 
64053 2460045.6371948691 1.00000   3.0 2023-04-11.136 2 
64077 2460047.5902359569 1.00000   3.0 2023-04-13.089 2 
64078 2460047.6716144057 1.00000   3.0 2023-04-13.170 2 
64089 2460048.5667638690 1.00000   3.0 2023-04-14.065 2 
64090 2460048.6481392379 1.00000   3.0 2023-04-14.147 2 
64249 2460061.5870485958 1.00000   3.0 2023-04-27.086 2 
64250 2460061.6684273030 1.00000   3.0 2023-04-27.167 2 
64348 2460069.6433478710 1.00000   3.0 2023-05-5.142  2 
64409 2460074.6073269169 1.00000   3.0 2023-05-10.106 2 
64421 2460075.5838529873 1.30000   3.0 2023-05-11.083 2 
64507 2460082.5822605025 1.30000   3.0 2023-05-18.081 2 

